A Model-Based Framework for Developing DTs in Industry 4.0

With the rise of Industry 4.0 driven by the integration of Cyber-Physical Systems (CPS) and the Internet of Things (IoT), the use of Digital Twins (DTs) has significantly increased over the past decade, as they provide detailed insights and support well-informed decision-making. However, the lack of standardized methodologies, in addition to the time and resources involved for building them remains an important challenge. Building on the idea that engineering models of the physical twin (PT) are often available, we propose a tool-supported framework that automates the derivation of DTs by leveraging existing structural and behavioral models of the PT and extending them with additional models to build a comprehensive DT. To demonstrate the feasibility of our approach, we applied it to four different use cases, in which we automatically derived DT instances from (1) models of their PT, (2) configuration of our generic framework and (3) minimal ad hoc additional development for connecting the DT to the PT. These experiments illustrate the applicability of our framework for building DTs in contexts that satisfy our assumptions and requirements. By simply configuring the framework, we are able to derive a DT aligned with its operational purpose.

==> revision-round1.txt <==


\textbf{Dear Reviewers,}
\vspace*{1cm}
\begin{spacing}{1.3}
We would like to thank you for the constructive remarks on our paper.We have carefully integrated your feedback across the paper and have revised the paper accordingly, incorporating the suggested changes (the modified text is in red in the paper).
The key changes that were made in response to your suggestions are down below: 
\end{spacing}
\vspace*{5mm} 
\begin{itemize}
    \item \textbf{Clarifications on the type of models needed for the framework: Section 3.1 (Reviewer 1)}
    
    \vspace*{2mm} 
    \begin{itemize}
    \begin{spacing}{1.3}
        \item We clarified in the approach section, that in order for our framework to work, we need a ModelInterpreter that conforms to a generic interface, and that in our current work, we support both SysML V1 and V2.
    \end{spacing}
    \end{itemize}
    \vspace*{2mm} 
    \item \textbf{Threats to Validity: Section 5.6.3 (Reviewer 1)}
    \begin{itemize}
    \vspace*{2mm} 
    \begin{spacing}{1.3}
        \item We added the same clarification regarding the SysML V1 and V2 requirement to external validity, to make it explicit as a limitation of our approach. We also integrated reviewer 1’s remark on using model transformations in case of unsupported modeling languages.
        \end{spacing}
    \end{itemize}
    \vspace*{3mm} 

    
    \item \textbf{Evaluation:}
    \begin{itemize}
    \vspace*{2mm} 
      \begin{spacing}{1.3}
        \item For the participants of the evaluation for configuration: we clarified that it consisted of PhD students, a postdoctoral researcher and an engineer, without any significant variance among them. (Section  5.2)
        \vspace*{2mm} 
        \item Quantitative Evaluation: we acknowledge the remarks of reviewer 2 and 3, and we made it explicit at the end of the external validity section. (Section  5.6.3)
        \end{spacing}
    \end{itemize}
    \vspace*{2mm} 

    
     \item \textbf{Figure Updates :}
    \begin{itemize}
    \vspace*{2mm} 
        \item Figure 3 \& 4: We increased the font size to make it more readable from a printed version. (Reviewer 1)
\vspace*{2mm} 
        \item Figure 9: We increased the figure size to make it more readable from a printed version. (Reviewer 1)

    \end{itemize}
\vspace*{2mm} 
       \item \textbf{Minor Typos and Formatting Fixes :}
    \begin{itemize}
    \vspace*{2mm} 
        \item We corrected all minor typographical errors that were raised by reviewer 1.  We also added the missing reference to figure 7 for section 3.1.
    \end{itemize}
    
\end{itemize}

\vspace*{1cm}


Best regards, 
\vspace*{5mm} 

\textbf{Lina Bilal, Benoit Combemale, Jean-Marc Jézéquel, Quentin Perez
}

